Mathematical Programming Models for Mean Computation in Dynamic Time Warping Spaces

The dynamic time warping (dtw) distance is an established tool for mining time series data. The DTW-Mean problem consists of computing a series which minimizes the so-called Fr\'echet function, that is, the sum of squared dtw-distances to a given sample of time series. DTW-Mean is NP-hard and intractable in practice. So far, this challenging problem has been solved by various heuristic approaches without any performance guarantees. We give a polynomial-time algorithm yielding lower bounds on the domain of a mean time series which translate into lower bounds on the Fr\'echet function. We then formulate the problem as a discrete nonlinear optimization problem based on network flows. We introduce several mixed-integer nonlinear programming (MINLP) formulations in order to solve DTW-Mean optimally. Our formulations are based on techniques such as outer approximations and nonlinear reformulations of the well-known big M indicator constraints. Finally, we conduct several computational experiments to compare the different formulations on several instances derived from the UCR Time Series Classification Archive. While in general DTW-Mean remains quite challenging, our fomrulations yield good results in several important specialized probem settings.

==> Data/TwoSignals.dat <==
X,S1,S2,Exact_LB,Exact_UB,Itakura_LB,Itakura_UB,Itakura_Narrow_LB,Itakura_Narrow_UB
1,2,3,-1.69838,2.5,2.5,2.5,2.5,2.5
2,0.23038,0.00076522,-1.69838,2.5,0.115573,0.115573,0.115573,0.115573
3,0.49097,-0.34268,-1.69838,2.5,0.008075,0.346177,0.074145,0.074145
4,0.35883,0.18873,-1.69838,2.5,-0.355165,0.346177,0.27378,0.27378
5,-0.23097,-0.47936,-1.69838,2.5,-0.490415,0.35538,-0.355165,-0.355165
6,0.090225,-0.28193,-1.69838,2.5,-0.490415,0.221078,-0.0958525,-0.0958525
7,-0.50147,0.35193,-1.69838,2.5,-0.490415,0.29244,-0.07477,-0.07477
8,-0.33933,-0.36033,-1.69838,2.5,-0.4309,0.29244,-0.34983,-0.34983
9,0.066836,0.12182,-1.69838,2.5,-0.4309,0.29244,0.094328,0.094328
10,0.23295,-0.2855,-1.69838,2.5,-0.4309,0.467205,-0.026275,-0.026275
11,0.028326,0.085623,-1.69838,2.5,-0.34983,0.515257,-0.099827,0.158662
12,0.2317,-0.22798,-1.69838,2.5,-0.9828,0.515257,-0.133041,0.158662
13,0.016587,-0.18773,-1.69838,2.5,-1.44739,0.515257,-0.133041,0.46658
14,0.14365,0.70146,-1.69838,2.5,-1.49393,0.515257,-0.0855715,0.515257
15,0.28534,0.55897,-1.69838,2.5,-1.54712,0.515257,-0.0261435,0.515257
16,0.071383,-0.12367,-1.69838,2.5,-1.56375,0.515257,-0.901885,0.422155
17,-1.6801,-0.0097016,-1.69838,2.5,-1.58702,0.515257,-1.36982,0.0308407
18,-1.6801,-0.74927,-1.69838,2.5,-1.59548,0.515257,-1.44739,-0.591404
19,-1.6801,0.073456,-1.69838,2.5,-1.6085,0.515257,-1.44739,-0.555945
20,-1.6801,-0.061191,-1.69838,2.5,-1.61361,0.515257,-1.35523,-0.512114
21,-1.6801,-0.38062,-1.69838,2.5,-1.61361,1.29306,-1.4202,-0.401316
22,-1.6801,-0.02389,-1.69838,2.5,-1.61361,1.38482,-1.4202,-0.32894
23,-1.6801,0.13922,-1.69838,2.5,-1.61361,1.46405,-1.46352,-0.28367
24,-1.6801,0.24901,-1.69838,2.5,-1.61361,1.49206,-1.43266,-0.268972
25,-1.6801,-0.10259,-1.69838,2.5,-1.61361,1.5294,-1.43266,-0.236458
26,-1.6801,-0.19548,-1.69838,2.5,-1.6085,1.54247,-1.43266,-0.264217
27,-1.6801,0.17119,-1.69838,2.5,-1.59064,1.56207,-1.43266,-0.324833
28,-1.6801,-0.027331,-1.69838,2.5,-1.59064,1.56962,-1.38318,1.07195
29,-1.6801,-0.11469,-1.69838,2.5,-1.58251,1.58136,-1.36233,1.268
30,1.6601,0.4838,-1.69838,2.5,-1.57275,1.58136,-1.25641,1.36603
31,1.6601,-0.40902,-1.69838,2.5,-1.57275,1.58136,-1.14336,1.46405
32,1.6601,-0.15752,-1.69838,2.5,-1.56082,1.58136,0.030275,1.49206
33,1.6601,-0.60662,-1.69838,2.5,-1.54591,1.58867,0.0269593,1.46219
34,1.6601,0.27475,-1.69838,2.5,-1.54591,1.58867,0.0269593,1.48693
35,1.6601,-0.58004,-1.69838,2.5,-1.52675,1.58867,0.082788,1.48693
36,1.6601,0.007065,-1.69838,2.5,-1.50119,1.58867,0.0802468,1.48693
37,1.6601,0.10997,-1.69838,2.5,-1.50119,1.58867,0.120502,1.48693
38,1.6601,-0.045401,-1.69838,2.5,-1.4654,1.58867,0.0815755,1.46633
39,1.6601,-0.17785,-1.69838,2.5,-1.41173,1.58867,-0.177095,1.43865
40,1.6601,-0.13033,-1.69838,2.5,-1.41173,1.58867,-0.177095,1.4895
41,1.6601,-0.19091,-1.69838,2.5,-1.32227,1.58867,-0.39722,1.45538
42,-0.16328,0.065102,-1.69838,2.5,-1.14336,1.58867,-0.39722,1.4042
43,0.096867,0.63648,-1.69838,2.5,-1.14336,1.58867,-0.39722,1.31889
44,-0.60353,-0.11926,-1.69838,2.5,-0.76058,1.58867,-0.39722,1.14829
45,0.25774,0.30315,-1.69838,2.5,-0.76058,1.6799,-0.39722,1.19578
46,-0.14132,0.50862,-1.69838,2.5,-0.76058,1.6865,-0.361395,0.80522
47,-0.29348,0.14978,-1.69838,2.5,-0.76058,1.69178,-0.361395,0.80522
48,-0.43529,0.12519,-1.69838,2.5,-0.76058,1.6931,-0.361395,0.80522
49,0.4091,0.73146,-1.69838,2.5,-0.76058,1.69475,-0.201193,0.80522
50,0.87898,0.18388,-1.69838,2.5,-0.74729,1.6953,-0.259903,0.80522
51,0.48806,0.34318,-1.69838,2.5,-0.74729,1.6961,-0.27277,0.80522
52,0.051819,0.12592,-1.69838,2.5,-0.74729,1.6964,-0.262414,0.80522
53,0.38952,0.23421,-1.69838,2.5,-0.653605,1.69665,-0.162214,0.80522
54,0.30774,-0.05094,-1.69838,2.5,-0.653605,1.69687,-0.20046,0.6979
55,0.50258,-0.089539,-1.69838,2.5,-0.653605,1.69687,-0.213125,0.52282
56,0.054011,0.51682,-1.69838,2.5,-1.30722,1.69687,-0.27748,0.52282
57,-0.23489,-0.0035485,-1.69838,2.5,-1.43811,1.69687,-0.27748,0.52282
58,0.16741,0.055431,-1.69838,2.5,-1.43811,1.69687,-0.27748,0.52282
59,0.52882,-0.16603,-1.69838,2.5,-1.50356,1.69687,-0.27748,0.52282
60,-0.26022,-0.13325,-1.69838,2.5,-1.54283,1.69687,-0.653605,0.52282
61,0.23291,-0.29474,-1.69838,2.5,-1.54283,1.69687,-0.653605,1.11426
62,0.51615,0.086777,-1.69838,2.5,-1.56901,1.64108,-0.653605,1.30941
63,0.086857,-0.28911,-1.69838,2.5,-1.58771,1.64108,-0.653605,1.40698
64,-0.14513,-0.11785,-1.69838,2.5,-1.58771,1.64108,-0.653605,1.40698
65,-0.91454,-0.39267,-1.69838,2.5,-1.60173,1.64108,-0.653605,1.46299
66,-0.14174,-0.12362,-1.69838,2.5,-1.61264,1.64108,-0.653605,1.50244
67,0.38032,1.6997,-1.69838,2.5,-1.61264,1.64108,-0.653605,1.53062
68,-0.38236,1.6997,-1.69838,2.5,-1.62136,1.64108,-0.653605,1.55176
69,-0.0032941,1.6997,-1.69838,2.5,-1.6285,1.64108,-0.653605,1.56083
70,0.44991,1.6997,-1.69838,2.5,-1.6285,1.64108,-0.653605,1.57472
71,0.12915,1.6997,-1.69838,2.5,-1.63445,1.64108,-0.42678,1.58608
72,-0.3133,1.6997,-1.69838,2.5,-1.63949,1.64108,0.103535,1.59792
73,-0.72994,1.6997,-1.69838,2.5,-1.63949,1.64108,0.103535,1.59792
74,0.11114,1.6997,-1.69838,2.5,-1.63949,1.64108,0.10488,1.59792
75,0.32361,1.6997,-1.69838,2.5,-1.63949,1.61901,0.10488,1.58867
76,-0.24927,1.6997,-1.69838,2.5,-1.63949,1.61901,-1.21492,1.58674
77,0.47836,1.6997,-1.69838,2.5,-1.63949,1.61901,-1.37658,1.57419
78,-0.2672,1.6997,-1.69838,2.5,-1.63949,1.61901,-1.45741,1.5585
79,-0.10918,1.6997,-1.69838,2.5,-1.63949,1.61901,-1.42264,1.53833
80,0.57008,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.50391,1.47378
81,-0.2712,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.53191,1.41729
82,0.46439,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.5529,1.32316
83,-0.3136,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.56924,1.13489
84,-0.52394,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.5823,-0.221331
85,-0.15864,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.5823,-0.2746
86,0.031504,-1.6999,-1.69838,2.5,-1.63949,1.61901,-1.56924,-0.274978
87,-0.090676,-1.6999,-1.69838,2.5,-1.62643,1.61901,-1.56924,-0.296692
88,-0.35231,-1.6999,-1.69838,2.5,-1.62643,1.61281,-1.56924,-0.292551
89,0.16837,-1.6999,-1.69838,2.5,-1.62643,1.60556,-1.53145,0.0363865
90,0.024811,-1.6999,-1.69838,2.5,-1.62643,1.58674,-1.4753,0.071859
91,-0.26357,-1.6999,-1.69838,2.5,-1.62643,1.57419,-1.43038,0.131293
92,-0.19797,-0.095597,-1.69838,2.5,-1.62643,1.53833,-1.36266,0.15133
93,0.22408,-0.080362,-1.69838,2.5,-1.62643,1.6931,-1.25025,0.15133
94,0.25016,-0.43231,-1.69838,2.5,-1.62643,1.6898,-1.07261,0.15133
95,-0.35094,-0.020249,-1.69838,2.5,-1.62643,1.6865,-0.438815,0.20937
96,-0.14001,-0.17343,-1.69838,2.5,-1.62643,1.34917,-0.58857,0.427695
97,-0.44532,-0.11621,-1.69838,2.5,-1.62031,1.34917,-0.58857,0.427695
98,0.43899,-0.029407,-1.69838,2.5,-1.60439,1.41136,-0.45913,0.427695
99,-0.74483,0.4164,-1.69838,2.5,-1.59378,1.6799,-1.22236,0.427695
100,-0.0735,0.35533,-1.69838,2.5,-1.59378,1.6799,-1.38154,0.427695
101,-0.25038,-1.6999,-1.69838,2.5,-1.59378,1.6865,-1.46113,0.358795
102,0.30119,-1.6999,-1.69838,2.5,-1.59378,1.6898,-1.41,0.32826
103,-0.0067174,-1.6999,-1.69838,2.5,-1.59378,1.6898,-1.45831,0.0462697
104,-0.023324,-1.6999,-1.69838,2.5,-1.59378,1.69178,-1.42047,0.5401
105,1.6601,-1.6999,-1.69838,2.5,-1.59378,1.6931,-1.42047,0.8201
106,1.6601,-1.6999,-1.69838,2.5,-1.59378,1.6931,-1.42047,0.9881
107,1.6601,-1.6999,-1.69838,2.5,-1.6977,1.69404,-1.0279,1.6799
108,1.6601,-1.6999,-1.69838,2.5,-1.6977,1.69475,-0.8599,1.6799
109,1.6601,1.6997,-1.69838,2.5,-1.6977,1.69475,-0.5799,1.6865
110,1.6601,1.6997,-1.69838,2.5,-1.6977,1.6953,1.67,1.6898
111,1.6601,1.6997,-1.69838,2.5,-1.69742,1.6953,1.67,1.6898
112,1.6601,1.6997,-1.69838,2.5,-1.6966,1.6953,1.67,1.6898
113,1.6601,1.6997,-1.69838,2.5,-1.69594,1.6953,0.0098,1.6898
114,-1.6801,1.6997,-1.69838,2.5,-1.6933,1.6953,-0.5535,1.6898
115,-1.6801,1.6997,-1.69838,2.5,-1.69,1.6953,-0.83515,0.85475
116,-1.6801,1.6997,-1.69838,2.5,-1.52224,1.69475,-1.29242,0.5731
117,-1.6801,-0.12937,-1.69838,2.5,-1.53978,1.69404,-1.36438,0.0098
118,-1.6801,-0.41724,-1.69838,2.5,-1.53978,1.69178,-1.36438,-0.497223
119,-1.6801,0.23782,-1.69838,2.5,-1.53978,1.30103,-1.25915,-0.61984
120,-1.6801,0.14847,-1.69838,2.5,-1.49969,0.90237,-0.765815,-0.765815
121,-1.6801,-0.22147,-1.69838,2.5,-1.46962,0.3556,-0.950785,-0.950785
122,0.10504,-0.09035,-1.69838,2.5,-1.40738,0.456375,0.007345,0.007345
123,-0.26484,0.60616,-1.69838,2.5,-1.31647,0.456375,0.17066,0.17066
124,0.30659,-0.58922,-1.69838,2.5,-0.42703,0.456375,-0.141315,-0.141315
125,-0.075228,-0.18748,-1.69838,2.5,-0.42703,0.456375,-0.131354,-0.131354
126,-0.22219,-0.18987,-1.69838,2.5,-0.432445,0.01163,-0.20603,-0.20603
127,0.21074,-0.6427,-1.69838,2.5,-0.432445,0.010435,-0.21598,-0.21598
128,-0.25543,-0.12149,-1.69838,2.5,-0.18846,-0.18846,-0.18846,-0.18846
129,-0.27894,0.5259,-1.69838,2.5,0.12348,0.12348,0.12348,0.12348

